L3GS: Layered 3D Gaussian Splats for Efficient 3D Scene Delivery

Traditional 3D content representations include dense point clouds that consume large amounts of data and hence network bandwidth, while newer representations such as neural radiance fields suffer from poor frame rates due to their non-standard volumetric rendering pipeline. 3D Gaussian splats (3DGS) can be seen as a generalization of point clouds that meet the best of both worlds, with high visual quality and efficient rendering for real-time frame rates. However, delivering 3DGS scenes from a hosting server to client devices is still challenging due to high network data consumption (e.g., 1.5 GB for a single scene). The goal of this work is to create an efficient 3D content delivery framework that allows users to view high quality 3D scenes with 3DGS as the underlying data representation. The main contributions of the paper are: (1) Creating new layered 3DGS scenes for efficient delivery, (2) Scheduling algorithms to choose what splats to download at what time, and (3) Trace-driven experiments from users wearing virtual reality headsets to evaluate the visual quality and latency. Our system for Layered 3D Gaussian Splats delivery L3GS demonstrates high visual quality, achieving 16.9% higher average SSIM compared to baselines, and also works with other compressed 3DGS representations.

==> jiasi_scratch.txt <==
\subsection{Jiasi's continuous version for single time slot}

Here $x_j$ is defined as the (possibly fractional) number of layers chosen for object $j$. $U_j(\cdot)$ is a function of the retrieved layer for object $j$; for example, $U_j(x_j) = \log(x_j)$. This formulation is for a given time window with known bandwidth $B$. Could solve this periodically for each time window. 

\begin{align}
    \max \sum_j a_j U_j(x_j) \\
    \text{s.t. }  
    \sum_j x_j \leq B \\
    0 \leq x_j \leq N-1
\end{align}

The discrete version would just change the last constraint to be $x_j \in \{0,1,\ldots,N\}$.

\paragraph{Continuous solution.} If $U_j(x_j) = a_j \log(x_j)$, where $a_i$ is a scaling parameter that represents the fact that every object has different (scaled) utility function, then the continuous solution is $x_j^* = \frac{a_j B}{N}$.
In other words, split the bandwidth equally between the objects, weighted by objects that tend to have a higher utility at higher rates.

The discrete version for a single time slot is just a multiple choice knapsack problem.

\subsection{Jiasi's discrete version}

\begin{align}
    \max \sum_{j,l,t} U_{jt}^{l} x_{jt}^{l} \\
    \text{s.t. }  
    \sum_{j,l} c_{j}^{l} x_{jt}^{l} \leq B_t \; \; \forall t \label{eqn:jiasi_bandwidth} \\
    x_{jt}^l \leq \sum_{t' < t} x_{jt'}^{l-1} \; \; \forall j,l,t \label{eqn:jiasi_layers} \\
    \sum_t x_{jt}^l \leq 1, \; \; \forall j,l  \label{eqn:jiasi_select_one}\\
    x_{jt}^{l} \in \{0, 1\} \; \; \forall j,t
\end{align}

The constraint (\ref{eqn:jiasi_bandwidth}) states that for every $t$, the layers downloaded in that time slot must not exceed the bandwidth.
The constraint (\ref{eqn:jiasi_layers}) states that a layer $l$ is only useful if the layer $l-1$ has previously been downloaded.
Constraint (\ref{eqn:jiasi_select_one}) is that a particular splat and layer will only be downloaded once.
If we only had to solve the problem for one time slot, the problem has loose similarities to \cite{sundaresan2011scheduling}.
Without constraint (\ref{eqn:jiasi_layers}) for the layering, it's similar to a generalized assignment problem~\cite{kellerer2004knapsack}.
Overall, we can call this a generalized assignment problem with precedence constraints.
HOWEVER there's a problem with this formulation; it doesn't account for the fact the once you download a splat, you have it forever and it can contribute utility in later time steps.

\begin{theorem}The problem is NP-Hard.\end{theorem}

\begin{proof} The proof is given by a reduction from the knapsack problem to our problem instance. The knapsack problem (KP) can be stated as: given a knapsack with capacity $B$ and items $j$ with profit $p_j$ and size $s_j$, find a subset of items with maximum profit without exceeding the knapsack capacity.
Consider the following simplified instance of our problem where there is only one layer ($L=1$) and one time interval ($T=1$).
Map each item in the KP to a splat in our problem by setting $U_{j1}^1 = p_j$ and $c_j^1 = x_j$.
Hence the reduction is shown.
\end{proof}


One simple case (utility doesn't change, integer bandwidth in every time slot, continuous rates):
\begin{itemize}
    \item Algorithm: Calculate how long it would take you to download splats at all layers, say $T$. Greedily calculate for $T-1$, what splat you would have to downgrade to suffer the least degradation in utility. Continue until you hit $t=0$.
    \item Proof sketch: You will have to go down the hill sometime anyway. The question is how long you will rest at a given point, since the objective is to maximize the sum utility across time steps. Clearly you want to rest as long as possible as high on the hill as possible. Because the utility curves are concave, there's never a chance that going down a steep hill initially will flatten out and give you a better resting spot later. So you might as well just pick the shallowest hill in each time step.
    \item To do: How to generalize to different utility in each time step? Consider the ``lifetime utility'' of each option.
\end{itemize}

Another simple case (utility doesn't change, integer bandwidth in every time slot, discrete rates)
\begin{itemize}
\item Algorithm: Sort the splats in terms of their piecewise slopes. Pick the splats with largest slope. 
\item Lemma: For any two sequential objects where second object has bigger slope than first, swap them to increase the total utility.
\item Prop: Alg is optimal. Precedence constraint satisfied by concavity of the curves. If there was an optimal alg with second object bigger slope, could swap them to increase utility, hence contradiction.
\end{itemize}


Three main difficulties
\begin{itemize}
    \item Discrete, non-uniform rates YES
    \item Time-varying bandwidth
    \item Time-varying utility
\end{itemize}


==> shepherd_response.txt <==
We thank the reviewers for the constructive comments. Below, we outline the plan of addressing each suggested improvement for the camera-ready version of our paper.

Response to main comments

(1) Clarify and evaluate bandwidth prediction.
We appreciate the reviewers' comments on clarifying the bandwidth prediction component of our framework. For the camera-ready version, we will provide a more comprehensive explanation of our bandwidth prediction model in Section 3.4. Specifically, we will:
1. Elaborate more on the harmonic mean approach used for bandwidth prediction and its integration with the scheduler.
2. Provide more evaluation results to show the system's robustness under fluctuating network conditions. Specificlly, we will provide measurement results of the bandwidth traces' variance's influence on the visual quality (SSIM) and the accuracy (absolute error) of the bandwidth prediction to demonstrate the system's robustness.
3. Provide more evaluation results to show the system's robustness under inaccurate estimations. Specifically, we will provide system performance evaluation under different bandwidth prediction accuracy.
// 
// low median high accuracy for x axis
// do we really capture the fluctuations? With interpolation (I assume linear), there seems no fluctuation.
// In demo, shall we use 0.1s samples to do the prediction

//xuechen comment: merge 2 and 3?

(2) Address viewport prediction concerns.
We acknowledge the reviewers’ concerns regarding viewport prediction accuracy. 
To address these, we will:
1. Expand our discussion in Section 3.3 to discuss the limitations of linear regression-based viewport prediction, particularly in scenarios with erratic user movement. //xuechen comment: limitations and strength? highlight latency and sample size issue. We can't use large ml models.
2. Discuss possible mitigation strategies such as hybrid models combining linear regression with machine learning techniques for longer-term predictions. These mitigations will be discussed as future improvements.  //xuechen comment: combining linear regression with machine learning techniques sounds weird to me. 
// 3. Include new evaluation results comparing the system’s performance under perfect viewport prediction to show the system's robustness.
// efficient/light-weight
// remove 3

// add a future improvements/limitation section?
//xuechen comment: I don't think we address the question 

(3) Include comparison with existing work.
We recognize the importance of comparing our work with other existing work. 
1. Provide a detailed comparison between our layered 3D Gaussian splat framework and other existing scalable techniques.

// add a discussion section?

Individual responses


Reviewer A
Weakness (4)
1.
We acknowledge that the linear regression-based viewport prediction within a short history window is a simple approach. 
The primary motivation for using this approach was to realize efficient real-time prediction in AR/VR environments. Linear regression-based viewport prediction is lightweight and computationally efficient, which makes it suitable for mobile depolyment. Due to the resource constraints of the mobile environment, more complex viewport prediction methods are usually not suitable for mobile deployment due to their as they usually need more computational resource and will introduce longer latency.
However, we do recognize the potential benefits of incorporating AR/VR-specific contexts. We will clarify our design rationale and discuss how AR/VR-specific contexts (e.g. user preferences) could enhance prediction accuracy. 

// in the demo, the viewport prediction is actually done on the server side, will this cause problem?
// add a future improvements/limitation section?

2.
Multiplication reflects the compounded nature of these attributes: a splat that is close, highly visible in the viewport, and has high opacity is far more critical than one that scores highly on only one or two factors. An additive or weighted sum approach would fail to capture these compounded effects, overemphasizing individual factors. 
Regarding the use of global significance scores, they are viewport-independent and primarily useful for general importance ranking. Our utility function is designed to be dynamic and viewport-specific, adapting to real-time user movements. Besides, we already included opacity as part of the utility function design, which is also an important component of the global significance scores.
To address this feedback, we will add discussions to justify the current utility design and discuss possible further improvements.

// we experiment both xxx
// how to justify not using global significace scores
// Is opacity part of the global significance scores?

3. 
We appreciate the suggestion to evaluate the system from the perspective of user perception. While our current evaluation relies on SSIM for performance evaluation, we acknowledge its limitationsin capturing subjective user experiences. 
User studies would provide valuable insights into how significant the perceived improvements are in real-world scenarios. For the camera-ready version, we will include a discussion proposing a user study design as future work. 

// add a future improvements/limitation section?

4.
We agree that robustness to erratic user behaviors is a critical aspect of 3D scene delivery. 
Our layered design prioritizes critical splats in the predicted viewport, potentially making it more adaptive to challenging behaviors than models requiring complete downloads. For the camera-ready version, we will discuss possible future improvements to improve the system's robustness to erratic user behaviors.
As mentioned in the response to the main comments, we will also analyze how viewport prediction accuracy affects robustness and suggest ways to further improve adaptability

// As mentioned in the response to main comments... Is the wording ok? Or I need to repeat everything?
// we will not add quantitative results right?
// which model?
// not really address the concern...
// leave for future work

Reviewer B
Weakness (2)
1.
We appreciate the suggestion to provide more details on how the framework performs under varying network conditions. As mentioned in the main comments, we will provide more evaluation results to show the system's robustness under fluctuating network conditions. Specificlly, we will provide measurement results of the bandwidth traces' variance's influence on the visual quality (SSIM) and the accuracy (absolute error) of the bandwidth prediction to demonstrate the system's robustness.

// what about the packet loss etc. pointed out in the comments?
// bw already consider pkt loss from the application level
// As mentioned in the main comments... Copied from the main comments/rewrite?

2.
We agree that the current ablation study could be more comprehensive, particularly in testing adaptability under varying conditions such as scene complexity.
We will discuss this as parts of the limitations of our paper and discuss possible future improvements of improving the system's adaptability under varying conditions like scene complexity.

// not running more experiment
// not directly address the problem

Reviewer C
Weakness (4)
1.
We recognize that the viewport prediction based on linear regression may struggle with complex user movements, potentially leading to suboptimal scheduling decisions. We choose linear regression for viewport prediction is due to its light weight nature and low computational requirements, which can easily fit the mobile enviroment's resource constraints. In the camera-ready version, we will discuss the rationales and the limitations of using linear regression as well as possible future improvements (e.g. using machine learning for prediction) for enhancing the prediction accuracy.
// same as (2)

2.
We agree that the current bandwidth predictor might not capture sudden fluctuations accurately, potentially impacting scheduling efficiency in highly variable network conditions. In the camera-ready version, we will provide more evaluation results to show the system's robustness under fluctuating network conditions. Specificlly, we will provide measurement results of the bandwidth traces' variance's influence on the visual quality (SSIM) and the accuracy (absolute error) of the bandwidth prediction to demonstrate the system's robustness.
Additionally, We will provide more evaluation results to show the system's robustness under inaccurate estimations. Specifically, we will conduct ablation study to compare the system performance under perfect network bandwidth prediction and provide the corresponding results. Possible limitations and future improvements of the current bandwidth predictor will also be discussed.

// same as (1), copied
// do we really capture the fluctuations? With interpolation (I assume linear), there seems no fluctuation.

3.
Precomputing utilities for splats provides a practical solution for real-time scheduling, but it limits adaptability to unexpected user behaviors or dynamic scene complexity. Depending on the scene size and complexity, real-time computation may have better performance than the precomputation or vice versa. In the camera-ready version, we will discuss the trade-offs between precomputed and real-time utility calculations. We will also discuss possible future improvements (e.g. using a hybrid approach).

4.
We agree that the scalability to multi-user environments remains unexplored. In the camera-ready version, we will discuss the challenges and potential solutions for adapting the framework to multi-user scenarios, such as shared splat prioritization or user-specific scheduling. We will also discuss how existing features in the current framework (e.g. segmentation) could be leveraged to optimize performance in multi-user scenarios.


Reviewer D
Weakness (2)
1.
We appreciate your observation about recent work on layered Gaussian splats. While our work shares similarities with these methods, our contributions are distinct in several ways:
Our approach uniquely integrates object-level segmentation, enabling the scheduler to prioritize splats based on semantic importance, rather than solely relying on global utility scores.
Our scheduler takes both viewport and bandwidth into consideration when doing the progressive scene delivery instead of simply deliver the layer one by one based on the bandwidth availability. 

// two points kind of share some overlaps
In the camera-ready version, we will a detailed comparison with the referenced work and other recent approaches to layered Gaussian splats.
// add in which section?

2.
(1) Clarify and evaluate bandwidth prediction.
We appreciate the reviewers' comments on clarifying the bandwidth prediction component of our framework. For the camera-ready version, we will provide a more comprehensive explanation of our bandwidth prediction model in Section 3.4. Specifically, we will:
1. Elaborate more on the harmonic mean approach used for bandwidth prediction and its integration with the scheduler.
2. Provide more evaluation results to show the system's robustness under fluctuating network conditions. Specificlly, we will provide measurement results of the bandwidth traces' variance's influence on the visual quality (SSIM) and the accuracy (absolute error) of the bandwidth prediction to demonstrate the system's robustness.
3. Provide more evaluation results to show the system's robustness under inaccurate estimations. Specifically, we will conduct ablation study to compare the system performance under perfect network bandwidth prediction and provide the corresponding results.

(2) Address viewport prediction concerns.
We acknowledge the reviewers’ concerns regarding viewport prediction accuracy. 
To address these, we will:
1. Expand our discussion in Section 3.3 to discuss the limitations of linear regression-based viewport prediction, particularly in scenarios with erratic user movement.
2. Discuss possible mitigation strategies such as hybrid models combining linear regression with machine learning techniques for longer-term predictions. These mitigations will be discussed as future improvements. 
3. Include new evaluation results comparing the system’s performance under perfect viewport prediction to show the system's robustness.

// same as (1) and (2), do we need to modify it a bit.

3.
We appreciate the suggestion to explore alternative scalable approaches, such as MDC (Multiple Description Coding), where layers collaboratively increase quality without strict ordering. While this is outside the scope of the current work, we agree that such approaches may offer advantages in lossy networks or multi-user settings. In the camera-ready version, we will include this as possible future improvements.

// are we going to send the comments separately? (e.g. add thanks xxx for reviewers.)
